QCore: Data-Efficient, On-Device Continual Calibration for Quantized Models -- Extended Version

We are witnessing an increasing availability of streaming data that may contain valuable information on the underlying processes. It is thus attractive to be able to deploy machine learning models on edge devices near sensors such that decisions can be made instantaneously, rather than first having to transmit incoming data to servers. To enable deployment on edge devices with limited storage and computational capabilities, the full-precision parameters in standard models can be quantized to use fewer bits. The resulting quantized models are then calibrated using back-propagation and full training data to ensure accuracy. This one-time calibration works for deployments in static environments. However, model deployment in dynamic edge environments call for continual calibration to adaptively adjust quantized models to fit new incoming data, which may have different distributions. The first difficulty in enabling continual calibration on the edge is that the full training data may be too large and thus not always available on edge devices. The second difficulty is that the use of back-propagation on the edge for repeated calibration is too expensive. We propose QCore to enable continual calibration on the edge. First, it compresses the full training data into a small subset to enable effective calibration of quantized models with different bit-widths. We also propose means of updating the subset when new streaming data arrives to reflect changes in the environment, while not forgetting earlier training data. Second, we propose a small bit-flipping network that works with the subset to update quantized model parameters, thus enabling efficient continual calibration without back-propagation. An experimental study, conducted with real-world data in a continual learning setting, offers insight into the properties of QCore and shows that it is capable of outperforming strong baseline methods.

==> Figures/Data/Activities_1.txt <==
Forgetting	2	4	8    Full
1	235	157	152	11
2	191	72	51	8
3	99	48	39	21
4	109	20	7	40
5	78	15	2	17
6	100	12	2	17
7	44	15	1	10
8	9	4	0	15
9	0	1	0	9

==> Figures/Data/EpochsBaselines.txt <==
epoch	er	er_ace	derpp	der	agem	camel	qcore	deepc
1	0.137087149	0.187864315	0.109516883	0.119714059	0.086607299	0.296183561	0.524554729	0.156162211
2	0.119335061	0.169266006	0.11187092	0.140053515	0.115958202	0.355832523	0.576550673	0.168719371
3	0.140739607	0.192153669	0.092642962	0.126971189	0.137820031	0.369604114	0.604080274	0.176655262
4	0.174224814	0.182114833	0.122165441	0.152969104	0.102612747	0.428743071	0.613235093	0.193805002
5	0.146828431	0.188913678	0.122223795	0.133732805	0.142612747	0.475469125	0.674935849	0.201630097
6	0.168375042	0.183021217	0.116339002	0.114355747	0.1168376	0.499014996	0.680712021	0.199657267
7	0.171223181	0.194149674	0.164346412	0.138191259	0.161049486	0.522768732	0.688090125	0.225288124
8	0.200470739	0.235566949	0.144346412	0.139062651	0.157382744	0.546871299	0.688090125	0.237283466
9	0.197119243	0.21575596	0.148630004	0.124632101	0.186091229	0.563058495	0.688090125	0.239214505
10	0.218271724	0.2035682	0.169142551	0.124632101	0.169634835	0.582417607	0.688090125	0.24461117
11	0.236816429	0.213810197	0.178977779	0.151297015	0.185354038	0.582417607	0.688090125	0.258112178
12	0.198253723	0.235421115	0.160347032	0.174346243	0.198297708	0.593406618	0.688090125	0.260012073
13	0.20554222	0.25860632	0.181313348	0.175990553	0.200573674	0.593406618	0.688090125	0.269238789
14	0.246327998	0.223404107	0.189166389	0.184231171	0.231063585	0.593406618	0.688090125	0.277933311
15	0.246336057	0.232403723	0.184956068	0.149758786	0.21218149	0.593406618	0.688090125	0.269840457
16	0.247649557	0.253022028	0.16737888	0.16455553	0.236300924	0.593406618	0.688090125	0.277052256
17	0.251026606	0.26504093	0.197191363	0.167453001	0.196693228	0.604395628	0.688090125	0.280300126
18	0.253855628	0.249196766	0.219812829	0.179119447	0.207002932	0.604395628	0.688090125	0.285563872
19	0.241703127	0.294334985	0.187199829	0.18565631	0.252756005	0.604395628	0.688090125	0.294340981
20	0.28517983	0.307034886	0.188447897	0.219738035	0.235643176	0.615384638	0.688090125	0.30857141
21	0.305123415	0.287765642	0.18855815	0.233559795	0.289030172	0.615384638	0.688090125	0.319903635
22	0.270379756	0.283488655	0.189444742	0.236152622	0.296418566	0.615384638	0.688090125	0.315211497
23	0.273935591	0.284318513	0.234888931	0.237634095	0.265266642	0.615384638	0.688090125	0.318571402
24	0.29915004	0.333312144	0.197662604	0.252433284	0.265266642	0.615384638	0.688090125	0.327201559
25	0.280897525	0.339530106	0.211608203	0.277250898	0.27663313	0.615384638	0.688090125	0.33355075
26	0.281189236	0.319862347	0.224811677	0.259011756	0.301020903	0.615384638	0.688090125	0.333546759
27	0.30555252	0.320046198	0.279621669	0.262480491	0.323504417	0.615384638	0.688090125	0.351098322
28	0.325987115	0.301626717	0.244717426	0.255265458	0.30410312	0.615384638	0.688090125	0.341180746
29	0.317173565	0.321863655	0.248607535	0.28336631	0.326977932	0.615384638	0.688090125	0.352228939
30	0.358735422	0.35182242	0.249646839	0.30007265	0.288040127	0.615384638	0.688090125	0.360617016
31	0.371239663	0.322117622	0.290052853	0.343318689	0.347381392	0.615384638	0.688090125	0.381582476
32	0.354122143	0.332212013	0.271492731	0.303318689	0.357439262	0.615384638	0.688090125	0.372328246
33	0.334149376	0.356866967	0.256732391	0.346533462	0.363421349	0.615384638	0.688090125	0.378848031
34	0.335940912	0.358638256	0.281642461	0.307975933	0.371528817	0.626373649	0.688090125	0.380350005
35	0.383436181	0.348968629	0.285491044	0.309550356	0.372310018	0.637362659	0.688090125	0.389519814
36	0.388964038	0.35051215	0.326616613	0.331784207	0.352310018	0.637362659	0.688090125	0.397924948
37	0.393463783	0.355487507	0.286816715	0.354520472	0.352848486	0.637362659	0.688090125	0.396749937
38	0.378056133	0.384216423	0.294495838	0.365260318	0.383441683	0.637362659	0.688090125	0.407138842
39	0.406960153	0.386593407	0.354703201	0.34782426	0.348624214	0.637362659	0.688090125	0.413677982
40	0.393043274	0.417582418	0.353848938	0.370086839	0.389076291	0.637362659	0.688090125	0.426833403
41	0.374121733	0.507472527	0.384203694	0.35647852	0.395794039	0.637362659	0.688090125	0.442572195
42	0.384109563	0.538461538	0.371190477	0.39647852	0.399950522	0.637362659	0.688090125	0.454592213
43	0.386593407	0.569450549	0.402778983	0.359638493	0.366635514	0.637362659	0.688090125	0.453743267
44	0.437582418	0.56043956	0.382938166	0.401895073	0.406929581	0.648351669	0.688090125	0.473022745
45	0.536483516	0.571428571	0.426593407	0.421647843	0.383388902	0.648351669	0.688090125	0.497982318
46	0.56043956	0.562417582	0.437582418	0.422126028	0.42601483	0.648351669	0.688090125	0.509488681
47	0.551428571	0.593406593	0.527472527	0.422126028	0.406593407	0.648351669	0.688090125	0.524896466
48	0.562417582	0.584395604	0.518461538	0.406593407	0.397582418	0.648351669	0.688090125	0.519633703
49	0.613406593	0.615384615	0.558461538	0.437582418	0.485494505	0.648351669	0.688090125	0.559780223
50	0.584395604	0.646373626	0.56043956	0.516483516	0.536483516	0.648351669	0.688090125	0.582087916

==> Figures/Data/Memory.txt <==
Memory	camel	der	derpp	er	er_ace	agem_r quant deepc
20	0.516138366	0.460539461	0.438561439	0.488511489	0.460539461	0.513986014	0.5999001	0.496882333
30	0.555491029	0.462537463	0.470529471	0.507992008	0.477522478	0.514985015	0.703296703	0.527479167
40	0.572520609	0.492507493	0.468531469	0.513986014	0.474525475	0.516983017	0.714285714	0.536191399
50	0.563567444	0.483516484	0.508991009	0.517982018	0.513986014	0.517982018	0.714285714	0.545758672
60	0.597731815	0.496503497	0.518981019	0.527972028	0.523856144	0.518981019	0.703296703	0.555331746
70	0.634988076	0.511488511	0.515984016	0.531968032	0.523976024	0.527152847	0.681318681	0.560982313
80	0.624619565	0.513986014	0.538961039	0.541958042	0.541958042	0.561438561	0.732967033	0.579412614
90	0.640488977	0.511988012	0.541958042	0.531968032	0.530969031	0.562437562	0.75999001	0.582828524
100	0.659694691	0.532967033	0.542957043	0.548451548	0.542957043	0.563436563	0.818681319	0.601306463

==> Figures/Data/PMF_A.txt <==
Example	Original Coreset Stacked
1	930	93	837
2	638	64	574
3	480	48	432
4	692	69	623
5	1550	155	1395
6	1457	146	1311
7	1273	127	1146

==> Figures/Data/PMF_C.txt <==
Example	Original	Coreset	Stacked
1	1507	150.7	1356.3
2	1170	117	1053
3	970	97	873
4	889	88.9	800.1
5	828	82.8	745.2
6	781	78.1	702.9
7	737	73.7	663.3

==> Figures/Data/USC_1.txt <==
Forgetting	2	4	8	Full
1	87	31	92	15
2	82	72	31	7
3	68	25	7	4
4	34	43	8	6
5	17	28	10	1
6	19	10	2	7
7	21	8	1	6
8	9	5	2	2
9	20	6	3	5
